XPC: Fast and Reliable Synchronous Transmission Protocols for 2-Phase Commit and 3-Phase Commit

One of the major challenges for the engineering of wireless sensing systems is to improve the software abstractions and frameworks that are available to programmers while ensuring system reliability and efficiency. The distributed systems community have developed a rich set of such abstractions for building dependable distributed systems connected using wired networks, however after 20 years research many of these elude wireless sensor systems. In this paper we present X Process Commit (XPC) an atomic commit protocol framework that utilizes Synchronous Transmission (ST). We also introduce Hybrid, a technique that allows us to exploit the advantages of the Glossy and Chaos Synchronous Transmission primitives to get lower latency and higher reliability than either. Using XPC and Hybrid we demonstrate how to build protocols for the classical 2-phase and 3-phase commit abstractions and evaluate these demonstrating significantly improved performance and reliability than the use of Glossy or Chaos individually as dissemination primitives. We address how we overcame the timing challenges of bringing Glossy and Chaos together to form Hybrid and through extensive experimentation demonstrate that it is robust to in-network radio interference caused by multiple sources. We are first to present testbed results that show that Hybrid can provide almost 100% reliability in a network of nodes suffering from various levels of radio interference.

==> Sections/New_Experiment_Notes_19th.txt <==
Small Interpretation of the data:

2PC-Glossy with small levels of interference (j=1-2) has significantly higher
latency than 2PC-Hybrid because it does not have the initial Chaos flood used
by
Hybrid to efficiently flood the network with data.  Starting from
j=3 Glossy and Hybrid have similar reliabilities (+/- 10/20%) and latencies. This is
because the initial Chaos round simply reaches no nodes and both protocols
only rely on Glossy floods. This means that 2PC-Glossy has 10 glossy retransmissions and
2PC-Hybrid has 9 glossy retransmissions. Chaos rounds are
incredibly unreliable with interference, we can see that 2PC-Chaos's reliability
drops very fast, from from j=4 it is at 0%. 3PC-Hybrid
behaves similarly to 2PC-Hybrid, with a 50% extra latency due to the extra
phase. From the experiment traces we can see that the 1st dissemination phase
usually has the highest retransmissions. This is probably caused by 
nodes finding it harder to capture the control packet for the next round while under
interference. if compared to detecting back-to-back packets send during the
various phases of a protocol run.


(1) Updated Single Jammer file (currently missing high interference data which
I will be gathering today)

-------- Comments on (1) 
The main surprising point is the latency and
reliability of 2PC-Chaos across all experiments.  From Figure 7 we already know
that 50ms Chaos Slots are not ideal for a stable Chaos execution (and in fact
we never get above 75% reliabilityy on the Single Jammer tests).  Yet why such
a high latency? Surely (as Figure 8 suggests) latency should be much lower.
Well this is because in these Jammer examples we measure Overall latency of
both Commit + Aborted (due to timeout) transactions.  In Figure 8, instead, we
only measure the latency of the Commits

This is, to some extend, by design.  When exploring the Glossy vs Chaos
difference we wish to see which benefits Chaos can bring to the table to speed
up a Glossy only protocol.

Yet with the Jammer tests we wish to see the real world end-to-end execution of
the system. And in that case a Chaos-only protocol will perform very poorly as
timeouts (due to poor reliability) will massively increase overall latency.

(2) Updated Multiple Jammer file (there is new regenerated data for all
interference with 3 interfering nodes (for Glossy and Hybrid 2PC+3PC). New
tests have 3x the length of original ones) 

-------- Comments on (2) 
Flocklab decided to die at 3am.  It made me very sad.

It stopped accepting the tests we had lined up to re-execute for interference
levels of 3/4/5 🙁

Should FlockLab be fixed is it a problem if I send the correct data Friday
morning?


> With your interpretation, would the Chaos Coverage for Hybrid be 0\% at j \>=
3? We do see this behaviour at j = 8 for P2 and P3 3PC Hybrid.

So I don't necessarily think so.  Chaos Coverage will always be a non-zero
number as long as the Host will be able to reach at least a single node during
the first round. This is incredibly likely as it is a single hop synchronous
transmission.  Protocols that fail to terminate will mainly have incredibly
high retransmission values (Avg. Retr.), as that means that even if X% nodes
were reached during the first round, the protocol struggled to go from X% to
100% of the network within the total of 10 retransmissions.  Also on a sidenote
"nan" is returned due to there being 0 datapoints for the given field. Python
is not a fan of 0 divided by 0 operations. SO in particular it means that in no
execution did we ever reach Phases with "nans"





==> Sections/OLD_Evaluation.txt <==
\section{Evaluation} \label{sec:xpc-top-hybrid}

%No optimal, fast and reliable algorithm can be constructed with a vanilla use
%of ST primitives within Baloo.
%With XPC we can compare the latency and
%reliability of identical protocol implementations with different underlying ST
%primitives. i
In this section we report experimental results comparing the
latency and reliability of Glossy, Chaos and our Hybrid approach. Each is used
as the Synchronous Transmission (ST) layer for the two-phase commit(2PC) and three-phase
commit(3PC) protocols implemented using XPC. We then evaluate the robustness of
the Hybrid ST approach for 2PC and 3PC with different degrees of radio interference.
Finally, we compare our latency results to the reported results of
A\textsuperscript{2}/Synchrotron which uses Chaos\cite{al2017network}.  

%In order to address \textbf{C1}, fixing the scalability, latency and
%reliability problems encountered by the two primitives individually, Section
%\ref{sec:xpc-hybrid} introduces Hybrid. Hybrid is a completely new approach to
%Glossy-based flooding protocols which leverages the optimal Chaos latency and
%optimises it with Glossy's reliability. Hybrid takes full advantage of XPC's
%capabilities by switching among different ST primitives during the execution of
%a protocol phase. This approach was not possible before the introduction of
%Baloo, and was only enabled by the implementation of XPC.

Our analysis was performed using 27 TelosB nodes on the FlockLab testbed
\cite{flocklab}. 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{XPC using Glossy} \label{sec:xpc-glossy}

XPC with Glossy uses a time-sliced data dissemination
approach. Given a network of $k$ nodes (where one is the XPC global host), each
round a \texttt{schedule.n\_slots} field is set to $k - 1$. All
nodes, except the global host, communicate in a given
\texttt{schedule.slot} (see Figure \ref{fig:baloo-glossy-protocol}). The nodes
receive round information from the global host within the control packet.
Nodes reply to the host by broadcasting during their scheduled
slot. The \texttt{payload} exchanged during each round contains the messages
sent by each node as a reply to the host. When XPC uses Glossy, each reply is one byte.

\begin{figure}[!ht]
\centering
\begin{subfigure}{.25\textwidth}
  \centering
  \adjustbox{trim={0} {0} {0.5\width} {0},clip}%
  %\adjustbox{trim={0} {0.5\width},clip}%
    {\includegraphics[width=2\textwidth]{voting/baloo-glossy-protocol.png}}
  \caption{Glossy round execution}
  \label{fig:baloo-glossy-protocol}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \adjustbox{trim={0.5\width} {0} {0} {0},clip}%
  %\adjustbox{trim={0.5\width} {0},clip}%
    {\includegraphics[width=2\textwidth]{voting/baloo-glossy-protocol.png}}
  \caption{Glossy retransmission round}
  \label{fig:baloo-glossy-retransmission}
\end{subfigure}
\caption{Execution of Glossy rounds with XPC. When nodes do not reply in a
given slot they are scheduled to retransmit in the subsequent round during the
same phase.}
\label{fig:xpc-glossy}
\end{figure}

The Glossy-based protocols keep track of nodes that do not reply in their
scheduled slots and schedule them to re-transmit in the next round. The
re-transmission round will have a length equal to the number of nodes that did
not reply. In Figure \ref{fig:baloo-glossy-retransmission}, node $3$ and node
$4$ did not successfully send their reply to the host node during the first
round. The re-transmission round (i.e. round 2) contains slots for only those two
nodes' \texttt{schedule.slot}.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsubsection{Two-Phase Commit with Glossy}
%Two-Phase Commit is a simple protocol which benefits greatly from a time-sliced
%reliable dissemination primitive such as Glossy's. 
Our first set of results show that 
2PC is unable to reliably reach all nodes in one round while the introduction of
re-transmission rounds greatly boosts the overall reliability (Figure
\ref{fig:2pc-glossy-outcome}).  Note that there
are very few timeout aborts when retransmissions are used.

%\begin{figure*}[!ht]
%\centering
%\begin{subfigure}{.25\textwidth}
%  \centering
%  \includegraphics[width=\textwidth]{voting/2pc-retransmissions-slot-len-25.png}
%  \caption{25ms slots}
%  \label{fig:2pc-chaos-outcome-25ms}
%\end{subfigure}%
%\begin{subfigure}{.25\textwidth}
%  \centering
%  \includegraphics[width=\textwidth]{voting/2pc-retransmissions-slot-len-50.png}
%  \caption{50ms slots}
%  \label{fig:2pc-chaos-outcome-50ms}
%\end{subfigure}%
%\begin{subfigure}{.25\textwidth}
%  \centering
%  \includegraphics[width=\textwidth]{voting/2pc-retransmissions-slot-len-100.png}
%  \caption{100ms slots}
%  \label{fig:2pc-chaos-outcome-100ms}
%\end{subfigure}%
%\begin{subfigure}{.25\textwidth}
%  \centering
%  \includegraphics[width=\textwidth]{voting/2pc-retransmissions-slot-len-200.png}
%  \caption{200ms slots}
%  \label{fig:2pc-chaos-outcome-200ms}
%\end{subfigure}
%\caption{Consensus outcome of 2PC-Chaos with varying slot lengths in FlockLab.}
%\label{fig:2pc-chaos-outcome}
%\end{figure*}



\begin{figure*}[!ht]
\centering
\vspace{-10pt}
\begin{subfigure}{.20\textwidth}
  \centering
  \includegraphics[width=\textwidth]{voting/2pc-transaction-outcome-retransmissions.png}
  \caption{2PC-Glossy transaction outcome}
  \label{fig:2pc-glossy-outcome}
\end{subfigure}%
\begin{subfigure}{.20\textwidth}
  \centering
  \includegraphics[width=\textwidth]{voting/2pc-latency-retransmissions.png}
  \caption{2PC-Glossy retransmission latency}
  \label{fig:2pc-glossy-latency}
\end{subfigure}
\begin{subfigure}{.20\textwidth}
  \centering
  \includegraphics[width=\textwidth]{voting/3pc-transaction-outcome-retransmissions.png}
  \caption{3PC-Glossy transaction outcome}
  \label{fig:3pc-glossy-outcome}
\end{subfigure}%
\begin{subfigure}{.20\textwidth}
  \centering
  \includegraphics[width=\textwidth]{voting/3pc-latency-retransmissions.png}
  \caption{3PC-Glossy retransmission latency}
  \label{fig:3pc-glossy-latency}
\end{subfigure}
\caption{Evaluation of transaction outcome and latency for XPC 2PC-Glossy and XPC 3PC-Glossy in FlockLab.}
\label{fig:3pc-glossy-overview}
%\vspace{-7pt}
\end{figure*}

The results in Figure \ref{fig:2pc-glossy-latency} show that retransmissions do
not significantly increase the latency of the protocol. With no retransmissions
the protocol reaches a timeout abort in approximately $30$\% of the runs. 


%%% -> Get Clarification on this. <-
%the protocol is no longer ever
%inconsistent (i.e. when part of the nodes have committed the values, and part
%of the nodes have timed-out and aborted). This is because when timing out the
%global host must then send an abort message to all nodes in the subsequent
%round. Nodes are not required to acknowledge abort statements, and if the
%control packet is lost, a node might never be notified the value it has
%committed actually has to be aborted, therefore leading to an inconsistent
%state. By increasing the reliability of the protocol, timeouts occur less
%often, increasing the consistency of commits and aborts.

%%% -> Could be interesting to add back in <- 
%We had the experience that 
%sometimes Baloo makes a slight timing mistake when preempting the application
%to execute the middleware operations (such as listening for control packets).
%The effect is that the participant's radio is turned on too late and the control packet for the first round is missed. When using only one
%transmission, the full communication round will fail if the first control
%packet is missed. This causes the node to be unable to
%either commit or abort the proposed value (and thus causing the protocol to
%timeout).

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsubsection{Three-Phase Commit with Glossy}

The results in Figure \ref{fig:3pc-glossy-outcome} show that ``timeout
commits'' do not change the reliability of 3PC-Glossy when compared to
2PC-Glossy (Figure \ref{fig:2pc-glossy-outcome}). The most significant affect
can be seen in latency (Figure \ref{fig:3pc-glossy-latency}). 3PC has one more
phase, and a higher latency when compared to 2PC. 

%\begin{figure*}[!ht]
%\centering
%\begin{subfigure}{.5\textwidth}
%  \centering
%  \includegraphics[width=.5\textwidth]{voting/3pc-transaction-outcome-retransmissions.png}
%  \caption{3PC-Glossy transaction outcome}
%  \label{fig:3pc-glossy-outcome}
%\end{subfigure}%
%\begin{subfigure}{.5\textwidth}
%  \centering
%  \includegraphics[width=.5\textwidth]{voting/3pc-latency-retransmissions.png}
%  \caption{3PC-Glossy retransmission latency}
%  \label{fig:3pc-glossy-latency}
%\end{subfigure}
%\caption{Evaluation of transaction outcome and latency for 3PC-Glossy in FlockLab.}
%\label{fig:3pc-glossy-overview}
%%\vspace{-7pt}
%\end{figure*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{XPC using Chaos} \label{sec:xpc-chaos}

Chaos has very different timing requirements to Glossy requiring XPC
to match the precisely timed and synchronous mechanisms provided by Baloo.
Chaos is an all-to-all communication primitive. It terminates dissemination rounds
when it has received a reply from all nodes. XPC has to provide a fixed
execution time upper bound for each round in order to be used with Baloo.
XPC modifies the \texttt{schedule.period} section of the control packet and
sets it to a mutable value. This allows enough time for the nodes to
reply to the Chaos initiator.  Missed nodes are reached via retransmissions. 

%%% -> Add back if we need more XPC vs Baloo details. <-
%Only one \texttt{schedule.n\_slots} is set, during which all nodes communicate
%simultaneously until the end of the round. This is due to Baloo's middleware,
%which schedules primitives for execution and terminates the execution upon
%primitive ``completion''. Glossy completes once it has flooded/broadcast its
%packet enough times, whereas Chaos completes once its packet has been
%acknowledged/seen by all nodes in the network. The \texttt{payload} attached to
%the packet is a bitmap where each node will aggregate the message it wishes to
%send back to the host. Votes are encoded as one bit for every node (i.e.
%technically two bits if we consider that each payload carries around a bitmap
%flag to keep track which nodes have cast their vote and which nodes are still
%missing).

Compared to Glossy, Chaos prioritises latency over reliability. As can be
seen in Figure \ref{fig:baloo-chaos-retransmission} Chaos floods occur in a
``best-effort'' fashion. There is no certainty that a round will be long enough
for communication to reach all of nodes in the network and aggregate their replies.

\begin{figure}[!ht]
    \centering
    \includegraphics[width=.4\textwidth]{voting/baloo-chaos-retransmission.png}
    \caption{Execution of an XPC Chaos round with 1 re-transmission. As nodes
    aggregate their vote into the payload they set their bits into the packet's
    flags bit-field.}
    \label{fig:baloo-chaos-retransmission}
    %\vspace{-7pt}
\end{figure}

% as12015 C4.01
% > "Chaos floods are hard to time bound, they last until all of the nodes cease to receive new information from their neighbours"
% That is what normally occurs in A2 Synchrotron, yet by using Baloo's implementation of Chaos we are forced to specify strong timing bounds for Chaos to execute in. If Chaos overruns its maximum allocation time (regardless of completion) it gets terminated.
% So would say "Chaos floods are hard to time bound, as they were originally designed to last until ..."

The slot duration is the most important parameter when using Chaos with 2PC and
3PC. Chaos floods are hard to time bound, they were originally designed to last
until all of the nodes cease to receive new information from their neighbours.
With XPC we have to bound the maximum communication time of a Chaos flood, the
slot duration.  Two problems can occur if the communication slot duration is
poorly chosen.  

\begin{itemize}
    \item \textbf{Under-allocation}. Chaos slots which are too small might
    not allow the host's message to be received by the whole network since there may
    not be enough time for the information to propagate to all of the nodes in a
    network with a large depth.
    \item \textbf{Over-allocation}. A longer slot duration will increase the
    latency. 
\end{itemize}

Another challenge is that Chaos is unable to directly target a specific node in
the network when requesting retransmissions due to missing replies. It is also
unaware of how many iterations will be required for the missing
packets to reach the host.  XPC schedules a new round of the same length using
the \texttt{payload} of the previous round (Figure
\ref{fig:baloo-chaos-retransmission}).  Communication ceases when no node sees
new information in the packets being broadcast (as seen in Figure
\ref{fig:baloo-chaos-retransmission}). The Chaos flood is resumed exactly from
where it was last stopped by XPC, and it is given extra time so that it will
terminate.

In our experiments with 2PC-Chaos and 3PC-Chaos we explore two
parameters: the number of retransmissions and the Chaos slot duration. The
results in Figure \ref{fig:2pc-chaos-outcome} validated our 
assumptions: a longer slot duration (i.e. 100ms or 200ms) reliably achieve near 100\%
reliability, very similarly to XPC using only Glossy.
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsubsection{Two-Phase Commit with Chaos}

The results show very poor reliability for 25ms slots (Figure
\ref{fig:2pc-chaos-outcome-25ms}) with improved results for 50ms
slots (Figure \ref{fig:2pc-chaos-outcome-50ms}). For latency, the results  
show that 25ms slots (Figure \ref{fig:2pc-chaos-latency-25ms}) have higher latency
than 50ms slots (Figure \ref{fig:2pc-chaos-latency-50ms}).

The cause for this unreliability can be seen in the FlockLab GPIO (General Purpose Input/Output 
pins, in this case used as LED lights) traces (Figures \ref{fig:2pc-chaos-25ms-flocklab}
and \ref{fig:2pc-chaos-50ms-flocklab}). On the FlockLab testbed the
red LED is set when the radio is turned on, the purple LED is set upon the 
reception of a radio message, and the yellow LED is set when a radio message
is broadcast. The setting of an LED has little time overhead when compared to writing output
to serial. Flocklab offers a web visualiser for GPIO outputs. All of the logs have matching timestamps across the various
nodes in the network.

% as12015 C4.02
% > "It can be seen enlarged in Figure \ref{fig:2pc-chaos-25ms-zoom}"
% So technically the 'enlarged' images are just an idealistic overview of what is going on inside Flocklab. They are not scientifically enlarged views, more rather manually drawn zoomed illustrations of what is condensed in a very tight and small pixel area. Yeah a fictional zoomed up drawing that contains the same data, but not necessarily an enlarged version where all components have a 1:1 mapping

A GPIO pin trace of 2PC-Chaos with 25ms slots and 1 retransmission can be seen
in Figure \ref{fig:2pc-chaos-25ms-gpio}. We show 1 retransmission because we
are never able to commit without retransmissions (Figure
\ref{fig:2pc-chaos-outcome-25ms}). In the image, each column is a separate run
of the protocol. Of the 4 protocol executions present in the image only the
final was able to commit. The final execution is represented in Figure
\ref{fig:2pc-chaos-25ms-zoom}. All other executions ended up timing out and
aborting due to missing replies.

The GPIO trace for 25ms shows that a successful commit requires 5 retransmissions: 2
retransmissions for Phase 1, 2 retransmissions for Phase 2, and a final
re-transmission to communicate the end of the 2PC round. The protocol uses 2
rounds for each communication phase. This is an indication of a communication
slot that is too short in duration. Not all nodes are reached, and multiple
retransmissions are required.

The FlockLab GPIO trace for a 50ms slot duration (see Figure
\ref{fig:2pc-chaos-50ms-gpio}) is very different. Once again we see 4 protocol
executions. There are 3  successful commit runs, and the final execution is a timeout abort run. 
The close-up of a successful commit execution (Figure
\ref{fig:2pc-chaos-50ms-zoom}) shows that Chaos executes 3 rounds before
committing. 

The issue is that Chaos needs gap times for its callback functions. 
If the slot duration is short, the next round occurs before the 
end of the gap times. We see that a 100ms slot duration has a higher reliability 
and slightly lower latency than any number of retransmissions with 25ms slots.

\begin{figure*}[!ht]
\centering
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-retransmissions-slot-len-25.png}
  \caption{25ms slots}
  \label{fig:2pc-chaos-outcome-25ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-retransmissions-slot-len-50.png}
  \caption{50ms slots}
  \label{fig:2pc-chaos-outcome-50ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-retransmissions-slot-len-100.png}
  \caption{100ms slots}
  \label{fig:2pc-chaos-outcome-100ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-retransmissions-slot-len-200.png}
  \caption{200ms slots}
  \label{fig:2pc-chaos-outcome-200ms}
\end{subfigure}
\caption{Agreement outcome of XPC 2PC-Chaos with varying slot duration in FlockLab.}
\label{fig:2pc-chaos-outcome}
\end{figure*}

\begin{figure*}[!ht]
\centering
\vspace{-10pt}
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-latency-chaos25ms.png}
  \caption{25ms slots}
  \label{fig:2pc-chaos-latency-25ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-latency-chaos50ms.png}
  \caption{50ms slots}
  \label{fig:2pc-chaos-latency-50ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-latency-chaos100ms.png}
  \caption{100ms slots}
  \label{fig:2pc-chaos-latency-100ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-latency-chaos200ms.png}
  \caption{200ms slots}
  \label{fig:2pc-chaos-latency-200ms}
\end{subfigure}
\caption{Latency of XPC 2PC-Chaos with varying slot duration in FlockLab.}
\label{fig:2pc-chaos-latency}
\end{figure*}

The results for 100ms and 200ms slots in Figure \ref{fig:2pc-chaos-latency}
show that 2PC-Chaos can be reliable and have a lower latency than 2PC-Glossy.
Above 95\%, reliability is achieved with 100ms long Chaos floods and 325ms
latency. Close to 100\% reliability can obtained with 200ms floods with a
latency of 525ms, around 40\% less than 2PC-Glossy when run on FlockLab. With
longer Chaos flood durations the number of retransmission numbers does not
greatly increase the overall latency. The protocol has a high reliability from
the first transmission slot.



\begin{figure*}[!ht]
\centering
\begin{subfigure}{.5\textwidth}
  \centering
  \includegraphics[width=.6\textwidth]{voting/2pc-chaos-25ms-flocklab-gpio.png}
  \caption{Flocklab Radio LED tracing}
  \label{fig:2pc-chaos-25ms-gpio}
\end{subfigure}%
\begin{subfigure}{.5\textwidth}
  \centering
  \includegraphics[width=.6\textwidth]{voting/2pc-chaos-25ms-flocklab-zoom.png}
  \caption{Breakdown of Chaos retransmissions}
  \label{fig:2pc-chaos-25ms-zoom}
\end{subfigure}
\caption{Breakdown of FlockLab Radio LED tracing for 2PC-Chaos with 25ms slots.}
\label{fig:2pc-chaos-25ms-flocklab}
\end{figure*}





\begin{figure*}[!ht]
\centering
\begin{subfigure}{.5\textwidth}
  \centering
  \includegraphics[width=.6\textwidth]{voting/2pc-chaos-50ms-flocklab-gpio.png}
  \caption{Flocklab Radio LED tracing}
  \label{fig:2pc-chaos-50ms-gpio}
\end{subfigure}%
\begin{subfigure}{.5\textwidth}
  \centering
  \includegraphics[width=.6\textwidth]{voting/2pc-chaos-50ms-flocklab-zoom.png}
  \caption{Breakdown of Chaos retransmissions}
  \label{fig:2pc-chaos-50ms-zoom}
\end{subfigure}
\caption{Breakdown of FlockLab Radio LED tracing for 2PC-Chaos with 50ms slots.}
\label{fig:2pc-chaos-50ms-flocklab}
\end{figure*}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsubsection{Three-Phase Commit with Chaos}

\begin{figure*}[!ht]
\vspace{-10pt}
\centering
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-retransmissions-slot-len-25.png}
  \caption{25ms slots}
  \label{fig:3pc-chaos-outcome-25ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-retransmissions-slot-len-50.png}
  \caption{50ms slots}
  \label{fig:3pc-chaos-outcome-50ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-retransmissions-slot-len-100.png}
  \caption{100ms slots}
  \label{fig:3pc-chaos-outcome-100ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-retransmissions-slot-len-200.png}
  \caption{200ms slots}
  \label{fig:3pc-chaos-outcome-200ms}
\end{subfigure}
\caption{Agreement outcome of XPC 3PC-Chaos with varying slot duration in FlockLab.}
\label{fig:3pc-chaos-outcome}
\end{figure*}

\begin{figure*}[!ht]
% \vspace{-10pt}
\centering
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-latency-chaos25ms.png}
  \caption{25ms slots}
  \label{fig:3pc-chaos-latency-25ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-latency-chaos50ms.png}
  \caption{50ms slots}
  \label{fig:3pc-chaos-latency-50ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-latency-chaos100ms.png}
  \caption{100ms slots}
  \label{fig:3pc-chaos-latency-100ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-latency-chaos200ms.png}
  \caption{200ms slots}
  \label{fig:3pc-chaos-latency-200ms}
\end{subfigure}
\caption{Latency of XPC 3PC-Chaos with varying slot duration in FlockLab.}
\label{fig:3pc-chaos-latency}
\end{figure*}

The results show that 3PC-Chaos suffers from the same reliability and latency
concerns as 3PC-Glossy. The reliability of 3PC-Chaos (Figure
\ref{fig:3pc-chaos-outcome}) is worse than 2PC-Chaos. 
This is due to the addition of an extra Chaos round and the ``timeout commit''
that is a part of 3PC. Similar to 2PC-Chaos, above 90\% reliability 
can be achieved with 200ms transmission slots.

3PC-Chaos latency increases with the introduction of an additional
communication round, but remain lower than 3PC-Glossy (Figure
\ref{fig:3pc-chaos-latency}). Chaos is a fast ST primitive with a low overall
protocol execution time. Unfortunately, Chaos can be unreliable on low-power
multi-hop networks.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{XPC using Hybrid} \label{sec:xpc-hybrid}

In this section we evaluate the use of both Chaos and Glossy in the same
protocol, as is enabled by the use of XPC. This approach solves the
latency issues of Glossy and the reliability issues of Chaos. 

%%% -> Might be good to reiterate the problems with Glossy and Chaos <--
%Having examined Glossy and Chaos implementations of two-phase and three-phase
%commit protocols within XPC, it can be said that both approaches have a number
%of advantages, but also quite a few drawbacks.
%
%\begin{itemize}
%    \item \textbf{Glossy}-based approaches are incredibly reliable across retransmissions, yet latency suffers greatly when scaled across large networks. This is because inherently every single node within the network has to be have its own communication slot scheduled in order to reply back to XPC's host node. Furthermore the size of the control packet grows linearly with the size of the network. Within the \texttt{schedule.slots} there needs to be room to allocate at least every node once. Glossy-based protocols can be visualised as a ``serial'' execution of tasks, where nodes are requested to transmit in an orderly-fashion one after the other.
%    \item \textbf{Chaos}-based algorithms have much better latency, yet they suffer from reliability. It is very hard to guarantee that all nodes within the network will be able to reply during a round. Nodes cannot be reached individually and retransmission rounds therefore need to have much greater lengths. Furthermore the size of the \texttt{payload} exchanged by the nodes during each round grows linearly with the size of the network, as it needs to contain one bit of information from each node. Chaos-based protocols can be visualised as a completely ``paralllel'' execution of tasks, where all nodes keep trying to transmit to all others until the protocol is terminated or all nodes have received replies from all participants in the network.
%\end{itemize}

%%% -> Duplicate of image in Design-Implementation. <-
%\begin{figure}[!ht]
%\vspace{-10pt}
%  \centering
%  \includegraphics[width=.5\textwidth]{voting/xpc-hybrid-overview.png}
%  \caption{Overview of Hybrid execution across multiple phases. Each phase
%  starts with a Chaos dissemination round,  followed by a variable number of
%  glossy floods.}
%  \label{fig:xpc-hybrid-protocol}
%\end{figure}

%Hybrid introduces a novel multi-ST primitive retransmission policy enabled by
%XPC for fully configurable flooding rounds. The first transmission of each
%phase is executed using a Chaos flood (see Figure
%\ref{fig:xpc-hybrid-protocol}). Glossy is used for all subsequent
%retransmissions. The host receives replies from a majority of the node during 
%the first Chaos round. Glossy is then used to quickly target the 
%straggler nodes which were unable to broadcast
%during the first slot. Up to a maximum of
%$\texttt{XPC\_TIMEOUT\_retransmissions} - 1$ Glossy floods may be scheduled,
%after which, if still no reply is heard from every node, the protocol
%times-out. Hybrid solves the reliability problems experienced by Chaos while maintaining
%close-to-Chaos latency.
%


%XPC offers a complete separation of all ST primitive code from the protocol
%implementation. In the ``hybrid'' based approach the parameters must be
%correctly chosen for each ST primitive used. It is important to select
%parameters for the individual ST primitives correctly to ensure the lowest possible
%latency with the highest reliability.

When combining ST primitives it is very important to select the correct Chaos
slot duration and number of retransmissions. If the Chaos slot duration is too
short, few node replies will be received and many Glossy rounds will be
required.  If the initial Chaos slot duration is too long, time may be wasted
waiting for replies from nodes.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsubsection{Hybrid Two-Phase Commit}

Our results for 2PC-Hybrid use the same Chaos slot duration used for
the evaluation of Chaos on its own. The slot duration only determines the
length of the first round of each protocol phase. The subsequent
retransmissions use Glossy.

We can see in Figure \ref{fig:2pc-hybrid-outcome} that the Glossy
retransmissions increase the protocol
reliability to 100\% for our experimental set-up. The latency (Figure \ref{fig:2pc-hybrid-latency}) is also
very close to that of 2PC-Chaos. 
%Being able to converge this
%quickly to 100\% correct transaction outcome allows nodes to transmit minimal
%number of messages: fewer messages imply big energy savings and it is always
%important to ensure that motes save on using as many communication rounds as
%possible to ensure maximal energy efficiency.

\begin{figure*}[!ht]
\vspace{-10pt}
\centering
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-hybrid-retransmissions-slot-len-25.png}
  \caption{25ms slots}
  \label{fig:2pc-hybrid-outcome-25ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-hybrid-retransmissions-slot-len-50.png}
  \caption{50ms slots}
  \label{fig:2pc-hybrid-outcome-50ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-hybrid-retransmissions-slot-len-100.png}
  \caption{100ms slots}
  \label{fig:2pc-hybrid-outcome-100ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-hybrid-retransmissions-slot-len-200.png}
  \caption{200ms slots}
  \label{fig:2pc-hybrid-outcome-200ms}
\end{subfigure}
\caption{Agreement outcome of XPC 2PC-Hybrid with varying slot duration in FlockLab.}
\label{fig:2pc-hybrid-outcome}
\end{figure*}

\begin{figure*}[!ht]
\centering
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-latency-hybrid25ms.png}
  \caption{25ms slots}
  \label{fig:2pc-hybrid-latency-25ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-latency-hybrid50ms.png}
  \caption{50ms slots}
  \label{fig:2pc-hybrid-latency-50ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-latency-hybrid100ms.png}
  \caption{100ms slots}
  \label{fig:2pc-hybrid-latency-100ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/2pc-latency-hybrid200ms.png}
  \caption{200ms slots}
  \label{fig:2pc-hybrid-latency-200ms}
\end{subfigure}
\caption{Latency of XPC 2PC-Hybrid with varying slot duration in FlockLab.}
\label{fig:2pc-hybrid-latency}
\end{figure*}





%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsubsection{Hybrid Three-Phase Commit}

\begin{figure*}[!ht]
\vspace{-10pt}
\centering
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-hybrid-retransmissions-slot-len-25.png}
  \caption{25ms slots}
  \label{fig:3pc-hybrid-outcome-25ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-hybrid-retransmissions-slot-len-50.png}
  \caption{50ms slots}
  \label{fig:3pc-hybrid-outcome-50ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-hybrid-retransmissions-slot-len-100.png}
  \caption{100ms slots}
  \label{fig:3pc-hybrid-outcome-100ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-hybrid-retransmissions-slot-len-200.png}
  \caption{200ms slots}
  \label{fig:3pc-hybrid-outcome-200ms}
\end{subfigure}
\caption{Agreement outcome of XPC 3PC-Hybrid with varying slot duration in FlockLab.}
\label{fig:3pc-hybrid-outcome}
\end{figure*}

\begin{figure*}[!ht]
\centering
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-latency-hybrid25ms.png}
  \caption{25ms slots}
  \label{fig:3pc-hybrid-latency-25ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-latency-hybrid50ms.png}
  \caption{50ms slots}
  \label{fig:3pc-hybrid-latency-50ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-latency-hybrid100ms.png}
  \caption{100ms slots}
  \label{fig:3pc-hybrid-latency-100ms}
\end{subfigure}%
\begin{subfigure}{.25\textwidth}
  \centering
  \includegraphics[width=.75\textwidth]{voting/3pc-latency-hybrid200ms.png}
  \caption{200ms slots}
  \label{fig:3pc-hybrid-latency-200ms}
\end{subfigure}
\caption{Latency of XPC 3PC-Hybrid with varying slot duration in FlockLab.}
\label{fig:3pc-hybrid-latency}
\end{figure*}

The results for 3PC-Hybrid (Figure \ref{fig:3pc-hybrid-outcome}) show that
agreement can be reached reliably with 4 or 5 retransmissions for any 
slot duration. A 100ms slot duration can reach 100\% reliability with 3
retransmissions. At 200ms high reliability can be achieved with no retransmissions.

The latency of 3PC-Hybrid (see Figure \ref{fig:3pc-hybrid-latency}) is very
close to that of 3PC-Chaos. Our data shows that XPC using Hybrid to
schedule ST primitives can be used to realise higher-level abstractions 
for use in synchronous WSNs with good performance and reliability.

%\subsection{Next Steps}
%Chapter \ref{chap:xpc} has introduced Hybrid, a novel, efficient and reliable ST primitive. The implementation of Hybrid relies on the introduction XPC, a new library which simplifies the use of different ST primitives for the creation of multi-phase voting protocols built on top of Baloo.
%
%Our analysis began with XPC. Section \ref{sec:xpc-fundamentals} outlines its 3 fundamental aspects: protocol implementation, common code and ST primitive interface. Similarly to Baloo, XPC has split initiator and network-participant sections in the code. We have analysed the difference in the callback structure and state-machines of the two different kinds of nodes, providing examples of how two-phase and three-phase commit protocols can be translated to XPC's time-sliced paradigm.
%
%Two main protocol families stem out of XPC, differing mainly on the underlying ST primitive used. Section \ref{sec:xpc-glossy} analyses Glossy-based protocols and their linear time-sliced approach to ensuring reliability across retransmissions. Section \ref{sec:xpc-chaos} investigates Chaos showing how it is still possible to have close-to 100\% transaction outcome with much faster, yet less orderly, local-gossip flooding and dissemination. There are though problems in both approaches either in terms of latency or robustness.
%
%The analysis concludes in Section \ref{sec:xpc-hybrid} with our first contribution: Hybrid. Hybrid is introduced as a novel multi-ST primitive protocol which is able to leverage the fast flooding of Chaos and the high reliability of Glossy. With the implementation of Hybrid and XPC we adress and solve \textbf{C1} and \textbf{C2}.
%
%Evaluation of Hybrid-based protocols, together with comparison with state-of-the-art implementations, can be found in Section \ref{chap:evaluation-overview}. Yielding very promising results the next step is to build a new family of voting protocols which can fully utilise the scalability and latency benefits of this new hybrid use of ST primitives: the Wireless Part-time Parliament.
%
%In this section we present experimental results validating the claims made
%about XPC, WISP and WIMP. Our analysis will be executed in terms of
%reliability, latency and broadcast efficiency.
%
%Section \ref{sec:eval-interference} addresses \textbf{C4} by analysing the
%behaviour of protocols when tested under increasing levels of controlled
%interference. The aim is to evaluate the high reliability guarantees of XPC,
%investigating how interference impacts the various universal and majority
%voting protocol phases. In Section \ref{sec:eval-a2} we compare XPC and WiPP to
%existing, state-of-the-art, implementations based on A\textsuperscript{2}'s
%synchronous transmission kernel. This includes comparison with the original
%2017 2PC/3PC implementation \cite{a2}, and the WPaxos extension proposed in
%2019 \cite{wpaxos}. The analysis is concluded in Section
%\ref{sec:eval-conclusion} with a brief discussion of the challenges addressed
%and solved by this report.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Interference Analysis} \label{sec:eval-interference}

We focus our next set of experiments on the reliability of our Hybrid 
under varying amounts of radio interference. Interference causes nodes to miss
broadcasted packets, and potentially desynchronise from the network (causing
transmission slots to be missed); protocol reliability must therefore be
analysed in the presence of network interference.

% as12015 C4.03
% > This whole paragraph
% We should now (or very very soon) have updated data which we can display. The data explores Glossy and Chaos as well so we can change the contents of this paragraph tor reflect that

Our previous experiments were done during times of low radio interference, i.e.
in good conditions. We established that Hybrid out-performs both Glossy and Chaos
in such conditions.
In the next set of experiments we evaluate Hybrid with much greater radio
interference. 

%The analysis focuses on 2PC-Hybrid and 3PC-Hybrid. Both protocols share a
%global dissemination round where, if a reply isn't heard by all network nodes,
%the transaction is aborted. 

%%% -> Removed for Brevity <-
%\begin{itemize}
%    \item \textbf{2PC-Hybrid}. Composed of two phases: a universal voting round
%    and final global dissemination.
%    \item \textbf{3PC-Hybrid}.Composed of three phases: two universal voting
%    rounds and final global dissemination.
%    %\item \textbf{WISP}. Composed of a majority voting round and final global
%    %dissemination.
%    %\item \textbf{WIMP}. Composed of a contention slot to allow for
%    %network-wide proposals, followed by a majority voting round and final
%    %global dissemination.
%\end{itemize}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% as12015 C4.03
% > "Of the potential 27 nodes available, 22 are used as the nodes of the network"
% See comment C0.01 regarding testbed size

% as12015 C4.04
% > "The following interference patterns (as discussed in \cite{jamlab}) are used to perform comparisons"
% So I think the Low and High patterns might come from the Crystal paper, but potentially not from JamLab. Though regardless of the source the time constraints for low and high interference I very arbitrarily decided myself and did not rely on any documentation to decide when evening would turn into night

The experiments were performed on the Flocklab testbed. Of the potential 27
nodes available, 22 were used as the nodes of the network and the remaining 5
nodes were used as jammers. The jamming nodes are selected as nodes that are
physically close enough to another node to be able to jam its radio reception.
The jamming nodes use JamLab \cite{jamlab}, a customizable off-the-shelf radio
interference generation library for WSN motes. The following interference
patterns (as discussed in \cite{jamlab}) were used to perform comparisons:

\begin{enumerate}
    \item \textbf{Low Interference} is determined by background noise on the
    FlockLab testbed during night-time hours (9pm-6am). This models an ideal
    network deployment. 
    %with few external conflicting broadcasts occurring on
    %the channels used by the protocol. When analysed, protocols should give
    %their best performance under these conditions, both in terms of speed and
    %in terms of reliability.
    \item \textbf{High Interference} is determined by background noise on the
    FlockLab testbed during day-time hours (7am-8pm). It provides an estimate
    of average real-world conditions. 
    %in order to set realistic expectations for
    %the protocols being tested. In this case interference is not controlled.
    \item \textbf{WiFi Interference} is generated by JamLab and emulates the
    interference of non-saturated WiFi file transfers and radio streaming.
    \item \textbf{Microwave Interference} is generated by JamLab and emulates
    the periodic interference caused by microwave ovens over 802.15.4
    transmission channels.
\end{enumerate}

% as12015 C4.05
% > "each protocol phase is allowed up to 10 retransmissions before timing out and aborting"
% Technically 9 if you do not count the first round execution as a "retransmission"

An overview of the configuration parameters used by the ST primitives is
presented in Table \ref{table:eval-config}. All nodes in the network vote in
favour of all proposed values (100\% agreement rate) and each protocol phase is
allowed up to 9 retransmissions before timing out and aborting.

\begin{table}[!ht]
\begin{center}
\scalebox{0.6}{%
\begin{tabular}{?c|c?c|c?} \toprule
    %% LOW INTERFERENCE %%
    \multicolumn{2}{?c|}{\textbf{Parameters}} &
    \multicolumn{2}{|c?}{\textbf{Protocol}} \\ \toprule
    {\textbf{Name}} & {\textbf{Value}} & {\textbf{2PC}} & {\textbf{3PC}} \\ \midrule
    Network Nodes & 22 & X & X \\ \midrule
    Max Retransmmissions & 10 & X & X \\ \midrule
    Chaos Round Length & 50ms & X & X \\ \midrule
    Agreement Rate & 100\% & X & X \\ \midrule
    %M-Slot Length & 35ms &  &  & X & X \\ \midrule
    %$\Delta$ Q Size & 3 &  &  & X & X \\ \midrule
    %Concurrent Initiators & 1 &  &  & & X \\ \bottomrule
\end{tabular}
}%scalebox
\end{center}
\caption{XPC configuration for Flocklab interference tests.} \label{table:eval-config}
\end{table}

Both types of JamLab injected interference (WiFI and Microwave) were executed during night-time
hours to minimise other external interference. Our FlockLab interference analysis uses the following:

% as12015 C4.06
% > "Chaos Round Coverage"
% Now "1st Round Coverage" or similar

\begin{itemize}
    \item \textbf{Interference Model}. Low, High, WiFi and Microwave
    interference models were tested and evaluated individually for each
    protocol.
    \item \textbf{Average Reliability}. Protocol reliability measures the rate
    at which all nodes in the network commit the proposed transaction
    consistently. If even just one node times out or aborts, the reliability is
    scored as zero for the given round.
    \item \textbf{Latency}. Latency measures the overall time from the
    beginning of an XPC transaction (i.e. when the Application layer is
    pre-empted) until the application is resumed at the end of the XPC round.
    Protocol latency is expected to increase with the interference.
    \item \textbf{First Round Coverage}. The First Round Coverage metric expresses
    the percentage of network nodes reached, on average, during the first
    dissemination of each phase. 
    %Universal and majority voting rounds
    %differ in the lengths of the initial Chaos flood for each protocol phase.
    %Majority phases (\textbf{MP}) have M-Slot length floods, while all other
    %phases (\textbf{P1}, \textbf{P2}, \textbf{P3}) and the dissemination phase
    %(\textbf{DP}) use the default Chaos Round Length configuration. 
    \item \textbf{Average Number of retransmissions}. This metric analyses the
    number of retransmissions required for a protocol to switch to a subsequent
    stage. 
    %\textbf{P1}, \textbf{P2}, \textbf{P3} and \textbf{DP} phases must
    %receive replies from every node in the cohort before switching, whereas
    %\textbf{MP}, the majority phase, is able to proceed when $\floor*{50\% +
    %1}$ of the nodes are reached (12 out of 22 nodes in the case of the reduced
    %FlockLab network). 
\end{itemize}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Single Jammer}

%%%%%%%%%%%%%%%%%%
%%%% BIG TABLE!
%%%%%%%%%%%%%%%%%%
% Include Flocklab big Table
%\input{evaluation/flocklab-interference.tex}

\begin{table}[!ht]
%\begin{table}
\begin{center}
\scalebox{0.6}{%
%\resizebox{\textwidth}{!}{%
\begin{tabular}{|c|cccc|} \toprule
    %% LOW INTERFERENCE %%
    {\textbf{Low Interference}} & {\textbf{Reliability (\%)}} & {\textbf{Latency (ms)}} & {\textbf{Chaos Coverage (\%)}}& {\textbf{Avg. Retr.}}  \\ \midrule
     \multirow{2}{*}{2PC-Hybrid} & \multirow{2}{*}{100.00} & \multirow{2}{*}{222.95} & \textbf{P1}: 98.51 & \textbf{P1}: 1.10 \\
            & & & \textbf{P2}: 99.27 & \textbf{P2}: 1.07 \\ \midrule
     \multirow{3}{*}{3PC-Hybrid} & \multirow{3}{*}{100.00} & \multirow{3}{*}{333.72} & \textbf{P1}: 98.74 & \textbf{P1}: 1.11 \\
            & & & \textbf{P2}: 98.99 & \textbf{P2}: 1.12 \\
            & & & \textbf{P3}: 99.63 & \textbf{P3}: 1.01 \\ \midrule
    %\multirow{2}{*}{WISP} & \multirow{2}{*}{100.00} & \multirow{2}{*}{215.87} & \textbf{MP}: 98.49 & \textbf{MP}: 1.00 \\
    %        & & & \textbf{DP}: 99.46 & \textbf{DP}: 1.09 \\ \midrule
    %\multirow{2}{*}{WIMP} & \multirow{2}{*}{100.00} & \multirow{2}{*}{329.25} & \textbf{MP}: 98.58 & \textbf{MP}: 1.00 \\
    %        & & & \textbf{DP}: 98.47 & \textbf{DP}: 1.15 \\ \midrule
    %% HIGH INTERFERENCE %%
    {\textbf{High Interference}} & {\textbf{Reliability (\%)}} & {\textbf{Latency (ms)}} & {\textbf{Chaos Coverage (\%)}}& {\textbf{Avg. Retr.}}  \\ \midrule
    \multirow{2}{*}{2PC-Hybrid} & \multirow{2}{*}{100.00} & \multirow{2}{*}{304.19} & \textbf{P1}: 92.83 & \textbf{P1}: 1.52 \\
            & & & \textbf{P2}: 88.38 & \textbf{P2}: 1.59 \\ \midrule
     \multirow{3}{*}{3PC-Hybrid} & \multirow{3}{*}{100.00} & \multirow{3}{*}{432.14} & \textbf{P1}: 94.81 & \textbf{P1}: 1.40 \\
            & & & \textbf{P2}: 94.38 & \textbf{P2}: 1.52 \\
            & & & \textbf{P3}: 94.39 & \textbf{P3}: 1.51 \\ \midrule
    %\multirow{2}{*}{WISP} & \multirow{2}{*}{100.00} & \multirow{2}{*}{241.43} & \textbf{MP}: 93.40 & \textbf{MP}: 1.01 \\
    %        & & & \textbf{DP}: 97.41 & \textbf{DP}: 1.47 \\ \midrule
    %\multirow{2}{*}{WIMP} & \multirow{2}{*}{100.00} & \multirow{2}{*}{350.25} & \textbf{MP}: 93.61 & \textbf{MP}: 1.00 \\
    %        & & & \textbf{DP}: 92.57 & \textbf{DP}: 1.54 \\ \midrule
    %% WIFI INTERFERENCE %%
    {\textbf{Wifi Interference}} & {\textbf{Reliability (\%)}} & {\textbf{Latency (ms)}} & {\textbf{Chaos Coverage (\%)}}& {\textbf{Avg. Retr.}}  \\ \midrule
    \multirow{2}{*}{2PC-Hybrid} & \multirow{2}{*}{100.00} & \multirow{2}{*}{383.07} & \textbf{P1}: 92.19 & \textbf{P1}: 2.29 \\
            & & & \textbf{P2}: 90.54 & \textbf{P2}: 2.19 \\ \midrule
     \multirow{3}{*}{3PC-Hybrid} & \multirow{3}{*}{100.00} & \multirow{3}{*}{606.20} & \textbf{P1}: 91.32 & \textbf{P1}: 2.26 \\
            & & & \textbf{P2}: 92.92 & \textbf{P2}: 1.96 \\
            & & & \textbf{P3}: 89.58 & \textbf{P3}: 2.31 \\ \midrule
    %\multirow{2}{*}{WISP} & \multirow{2}{*}{100.00} & \multirow{2}{*}{270.93} & \textbf{MP}: 87.79 & \textbf{MP}: 1.05 \\
    %        & & & \textbf{DP}: 91.98 & \textbf{DP}: 1.44 \\ \midrule
    %\multirow{2}{*}{WIMP} & \multirow{2}{*}{100.00} & \multirow{2}{*}{360.88} & \textbf{MP}: 86.09 & \textbf{MP}: 1.04 \\
    %        & & & \textbf{DP}: 91.98 & \textbf{DP}: 1.70 \\ \midrule
    %% MICRO INTERFERENCE %%
    {\textbf{Microwave}} & {\textbf{Reliability (\%)}} & {\textbf{Latency (ms)}} & {\textbf{Chaos Coverage (\%)}}& {\textbf{Avg. Retr.}}  \\ \midrule
    \multirow{2}{*}{2PC-Hybrid} & \multirow{2}{*}{100.00} & \multirow{2}{*}{396.06} & \textbf{P1}: 92.97 & \textbf{P1}: 2.07 \\
            & & & \textbf{P2}: 91.82 & \textbf{P2}: 2.17 \\ \midrule
     \multirow{3}{*}{3PC-Hybrid} & \multirow{3}{*}{100.00} & \multirow{3}{*}{586.67} & \textbf{P1}: 92.09 & \textbf{P1}: 1.95 \\
            & & & \textbf{P2}: 91.58 & \textbf{P2}: 2.12 \\
            & & & \textbf{P3}: 92.30 & \textbf{P3}: 1.95 \\ \midrule
    %\multirow{2}{*}{WISP} & \multirow{2}{*}{100.00} & \multirow{2}{*}{342.53} & \textbf{MP}: 78.90 & \textbf{MP}: 1.15 \\
    %        & & & \textbf{DP}: 91.14 & \textbf{DP}: 2.23 \\ \midrule
    %\multirow{2}{*}{WIMP} & \multirow{2}{*}{100.00} & \multirow{2}{*}{377.31} & \textbf{MP}: 86.22 & \textbf{MP}: 1.01 \\
    %        & & & \textbf{DP}: 91.69 & \textbf{DP}: 1.66 \\ \midrule
\end{tabular}
}
\end{center}

\caption{Comparison of XPC protocol implementations across varying interference levels.} \label{table:evaluation-global}
\end{table}

%%%%%%%%%%%%%%%%%%
%%%% END BIG TABLE!
%%%%%%%%%%%%%%%%%%

The results of 2PC-Hybrid and 3PC-Hybrid, evaluated under the four interference
models outlined above can be seen in Table \ref{table:evaluation-global}. The
Table reports WiFi and Microwave interference values in the presence of one
network jammer.

We make the following observations about the data presented in Table
\ref{table:evaluation-global}.
\begin{itemize}
    \item \textbf{Reliability}. Both protocols across all interference models
    achieve a 100\% correct outcome. This data shows the strong
    reliability of the Hybrid. Not only is the correct
    functionality of the protocols maintained in ideal (Low Interference) and
    normal (High Interference) network conditions, but it is also resilient 
    to network interference injected to cause packet loss and
    broadcast conflicts.
    \item \textbf{Latency}. As the interference models increase their
    disturbance over the channel, protocol latency's increase linearly.
    The stronger WiFi and Microwave radio interference causes longer latency
    for 3PC-Hybrid. 
    \item \textbf{Chaos Coverage}. The full potential of Hybrid
    can really be seen when analysing the percentage of the network
    reached during the initial Chaos floods. Being able to reach over 90\% of
    nodes during the first 50ms of each phase is crucial for time efficiency
    purposes; subsequently switching to reliable Glossy broadcasts is then able
    to compromise for Chaos' unpredictable termination time and lack of
    reliable detection of straggler nodes. 
    \item \textbf{Average retransmissions}. Similar to the analysis with
    latency and Chaos round coverage, the average number of phase
    retransmissions reflects the intensity of the channel's interference. As
    the interference increases 2PC-Hybrid and 3PC-Hybrid require more
    retransmissions to ensure 100\% protocol reliability.
\end{itemize}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Multiple Jammers}

% as12015 C4.07
% > "We only evaluate the 2PC-Hybrid universal-voting protocol"
% WIll be incorrect if we add the additional data

We extend our analysis to consider multiple nodes generating jamming
interference in the network. We select the microwave oven as an extreme form of
interference. By increasing the number nodes generating microwave oven
interference we create a more challenging communication environment for the
evaluation of the robustness of the protocol. We only evaluate the 2PC-Hybrid
universal-voting protocol.  Table \ref{table:evaluation-multiference} reports
the results of executions with between 2 and 5 interfering nodes.
%%%%%%%%%%%%%%%%%%
%%%% BIG TABLE 2 Version 1!
%%%%%%%%%%%%%%%%%%
%\input{evaluation/flocklab-multiference.tex}
%\include{evaluation/flocklab-multiference.tex}

%\begin{table}
\begin{table}[!ht]
\begin{center}
\scalebox{0.6}{%
%\resizebox{\textwidth}{!}{%
\begin{tabular}{|c|cccc|} \toprule
    %% MICROWAVE 2 NODES %%
    {\textbf{Microwave (2 Nodes)}} & {\textbf{Reliability (\%)}} & {\textbf{Latency (ms)}} & {\textbf{Chaos Coverage (\%)}}& {\textbf{Avg. Retr.}}  \\ \midrule
     \multirow{2}{*}{2PC-Hybrid} & \multirow{2}{*}{100.00} & \multirow{2}{*}{1027.18} & \textbf{P1}: 82.91 & \textbf{P1}: 4.64 \\
            & & & \textbf{P2}: 81.54 & \textbf{P2}: 5.04 \\ \midrule
    %\multirow{2}{*}{WISP} & \multirow{2}{*}{98.33} & \multirow{2}{*}{625.37} & \textbf{MP}: 56.49 & \textbf{MP}: 1.57 \\
    %        & & & \textbf{DP}: 82.85 & \textbf{DP}: 4.52 \\ \midrule
    %% MICROWAVE 3 NODES %%
    {\textbf{Microwave (3 Nodes)}} & {\textbf{Reliability (\%)}} & {\textbf{Latency (ms)}} & {\textbf{Chaos Coverage (\%)}}& {\textbf{Avg. Retr.}}  \\ \midrule
     \multirow{2}{*}{2PC-Hybrid} & \multirow{2}{*}{95.92} & \multirow{2}{*}{1025.86} & \textbf{P1}: 80.26 & \textbf{P1}: 4.95 \\
            & & & \textbf{P2}: 81.43 & \textbf{P2}: 5.11 \\ \midrule
    %\multirow{2}{*}{WISP} & \multirow{2}{*}{92.86} & \multirow{2}{*}{756.73} & \textbf{MP}: 47.00 & \textbf{MP}: 1.97 \\
    %        & & & \textbf{DP}: 81.37 & \textbf{DP}: 5.22 \\ \midrule
    %% MICROWAVE 4 NODES %%
    {\textbf{Microwave (4 Nodes)}} & {\textbf{Reliability (\%)}} & {\textbf{Latency (ms)}} & {\textbf{Chaos Coverage (\%)}}& {\textbf{Avg. Retr.}}  \\ \midrule
     \multirow{2}{*}{2PC-Hybrid} & \multirow{2}{*}{57.14} & \multirow{2}{*}{1221.30} & \textbf{P1}: 79.59 & \textbf{P1}: 6.72 \\
            & & & \textbf{P2}: 79.92 & \textbf{P2}: 6.11 \\ \midrule
    %\multirow{2}{*}{WISP} & \multirow{2}{*}{59.18} & \multirow{2}{*}{1024.20} & \textbf{MP}: 42.06 & \textbf{MP}: 2.27 \\
    %        & & & \textbf{DP}: 78.83 & \textbf{DP}: 6.91 \\ \midrule
    %% MICROWAVE 5 NODES %%
    {\textbf{Microwave (5 Nodes)}} & {\textbf{Reliability (\%)}} & {\textbf{Latency (ms)}} & {\textbf{Chaos Coverage (\%)}}& {\textbf{Avg. Retr.}}  \\ \midrule
     \multirow{2}{*}{2PC-Hybrid} & \multirow{2}{*}{47.22} & \multirow{2}{*}{1291.68} & \textbf{P1}: 75.51 & \textbf{P1}: 7.85 \\
            & & & \textbf{P2}: 79.37 & \textbf{P2}: 7.50 \\ \midrule
    %\multirow{2}{*}{WISP} & \multirow{2}{*}{59.09} & \multirow{2}{*}{1178.84} & \textbf{MP}: 41.67 & \textbf{MP}: 2.83 \\
    %        & & & \textbf{DP}: 73.88 & \textbf{DP}: 7.67 \\ \midrule
\end{tabular}
}
\end{center}

\caption{2PC analysis with increasing levels of JamLab microwave interference.} \label{table:evaluation-multiference}
\end{table}

%%%%%%%%%%%%%%%%%%
%%%% END BIG TABLE 2 Version 1!
%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%
%%%% BEGIN BIG TABLE 2 Version 2!
%%%%%%%%%%%%%%%%%%
%\input{Sections/flocklab-multiference-extended.tex}
%%%%%%%%%%%%%%%%%%
%%%% END BIG TABLE 2 Version 2!
%%%%%%%%%%%%%%%%%%

As shown in Table \ref{table:evaluation-multiference} high levels of
interference will impact the protocol's reliability. With 4 interfering nodes
2PC-Hybrid only commits ~57\% of its transactions.  The
remaining ~43\% time out due to missing replies. A decrease in reliability also
affects latency and average retransmissions. The average retransmissions with 4
interfering nodes is more than 6. The traces show that with failures,
the protocol reaches the maximum number of retransmissions for this test.

%Overall network performance, though, does not reflect the status of the
%individual nodes. Figure \ref{fig:flocklab-heatmap-5-micro} visualises the
%reliability of each Flocklab node when executing WISP with 5 interfering nodes.
%It identifies how the 59\% reliability of WISP is mainly due to the lack of
%reliability of an individual node: mote 18. Even though WISP has majority-based
%voting, the global dissemination round requires an acknowledgement from each
%network participant, meaning that a single straggler node can cause the
%protocol to timeout.

%\begin{figure*}
%  \centering
%  %\includegraphics[width=\textwidth,trim={35pt 0 0 0}]{evaluation/flockalb-heatmap-5-microwaves.png}
%  \includegraphics[width=\textwidth,scale=0.5]{evaluation/flockalb-heatmap-5-microwaves.png}
%  \caption{Visualisation of the reliability of each node during WISP protocol
%  executions with 5 Microwave oven JamLab nodes on FlockLab.}
%  \label{fig:flocklab-heatmap-5-micro}
%\end{figure*}

%The impact of individual node failures is also reflected in the Chaos coverage
%and average retransmission metrics. Even under heavy interference the first
%Chaos round reaches more than 70\% of the network, yet the average number of
%retransmissions is incredibly high. This is due to as a small part of the
%network (as Figure \ref{fig:flocklab-heatmap-5-micro} suggests, potentially
%even one node) which is constantly unreachable and blocks the protocol from
%making progress. Dynamic group membership ($\S$ \ref{sec:future-work}) would
%greatly increase the reliability of XPC protocols under interference. Being
%able to exclude straggler nodes from the network, would prevent individual
%nodes to cause network timeouts.

%Ideally a reliability-under-interference interference comparison should be
%executed with A\textsuperscript{2}. Unfortunately the official WPaxos
%repository %\cite{wpaxos-git} 
%does build when cloned from Git (requiring
%multiple adjustments to the codebase for compilation), and the
%A\textsuperscript{2} source-code %\cite{atwo-git} 
%has a tightly coupled
%codebase. The number of alterations necessary to execute JamLab alongside a
%cohort of 22 Flocklab nodes may cause alterations to the main protocol logic,
%impacting the truthfulness of the results. Sadly this is typical of research in
%this area and is a result of working with bleeding edge unstable research code. 

%This Section has analysed the performance of XPC under increasingly stronger
%interference injected using JamLab.  
%Being unable to analyse A\textsuperscript{2} under failure,
%the evaluation continues by comparing results of XPC protocols with those
%presented in the A\textsuperscript{2} and WPaxos publications. 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\section{Evaluation}
\subsection{Comparison with A\textsuperscript{2} implementations} 
\label{sec:eval-a2}

We compare the latency of XPC to the execution times reported by
A\textsuperscript{2} in 2017 and 2019 \cite{al2017network, wpaxos}. Our
analysis covers all protocols implemented with XPC across all ST primitives:
2-phase commit and 3-phase commit using Glossy, Chaos and Hybrid. Tests are executed on
Flocklab using all 27 nodes.

%We show how protocols using XPC reach, and better, the latency of their
%A\textsuperscript{2} equivalents. 

%The use of XPC for transactional protocols and the Hybrid use of ST primitives
%enables the reliable use of these protocols in the face of network interference.

The A\textsuperscript{2} papers
do not report if the latency performance is a result of commit-only
transactions, or commit and aborted transactions. Aborted transactions complete
in a shorter time. The inclusion of aborted transactions into the reported
results lowers the upper-bound of protocol execution times. In our analysis of XPC we present
both sets of data side by side.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\subsection{Two and Three-Phase Commit}
%
We see that Hybrid outperforms Glossy and Chaos for 2PC implementations. 2PC-Hybrid is able
to match the 2019 A\textsuperscript{2} latencies for commit-only transactions
(Figure \ref{fig:2pc-flocklab-commit}), and is faster in
the case of network-wide aborts (Figure \ref{fig:2pc-flocklab-abort}).

%% -> Comparison with A2 may not be needed <-
\begin{figure*}[!ht]
\centering
%\vspace{-10pt}
\begin{subfigure}{.24\textwidth}
  \centering
  \includegraphics[width=1\textwidth]{evaluation/2pc-commit-a2-flocklab-comparison.png}
  \caption{2PC Commit Comparison}
  \label{fig:2pc-flocklab-commit}
\end{subfigure}%
\begin{subfigure}{.24\textwidth}
  \centering
  \includegraphics[width=1\textwidth]{evaluation/2pc-abort-a2-flocklab-comparison.png}
  \caption{2PC Abort Comparison}
  \label{fig:2pc-flocklab-abort}
\end{subfigure}
\begin{subfigure}{.24\textwidth}
  \centering
  \includegraphics[width=1\textwidth]{evaluation/3pc-commit-a2-flocklab-comparison.png}
  \caption{3PC Commit Comparison}
  \label{fig:3pc-flocklab-commit}
\end{subfigure}%
\begin{subfigure}{.24\textwidth}
  \centering
  \includegraphics[width=1\textwidth]{evaluation/3pc-abort-a2-flocklab-comparison.png}
  \caption{3PC Abort Comparison}
  \label{fig:3pc-flocklab-abort}
\end{subfigure}
\caption{Comparison with A\textsuperscript{2} implementations over all XPC
versions of 3PC.}
\label{fig:3pc-flocklab-comparison}
\end{figure*}

Hybrid also has the lowest latency among all implementations for 3PC (see Figure
\ref{fig:3pc-flocklab-comparison}). Similarly to 2PC, 3PC-Hybrid matches
A\textsuperscript{2}'s 2019 implementation for transaction commits (Figure
\ref{fig:3pc-flocklab-commit}) and provides a significant improvement over
aborts (Figure \ref{fig:3pc-flocklab-abort}). 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%In this section we have validated the reliability, latency and broadcast
%efficiency claims made in this paper about the Hybrid ST approach enabled by
%our programming abstraction XPC. Our implementation of two-phase commit and
%three-phase commit are robust and resilient to high levels of network
%interference.

